InsightBench: Evaluating Business Analytics Agents Through Multi-Step Insight Generation

Data analytics is essential for extracting valuable insights from data that can assist organizations in making effective decisions. We introduce InsightBench, a benchmark dataset with three key features. First, it consists of 100 datasets representing diverse business use cases such as finance and incident management, each accompanied by a carefully curated set of insights planted in the datasets. Second, unlike existing benchmarks focusing on answering single queries, InsightBench evaluates agents based on their ability to perform end-to-end data analytics, including formulating questions, interpreting answers, and generating a summary of insights and actionable steps. Third, we conducted comprehensive quality assurance to ensure that each dataset in the benchmark had clear goals and included relevant and meaningful questions and analysis. Furthermore, we implement a two-way evaluation mechanism using LLaMA-3 as an effective, open-source evaluator to assess agents' ability to extract insights. We also propose AgentPoirot, our baseline data analysis agent capable of performing end-to-end data analytics. Our evaluation on InsightBench shows that AgentPoirot outperforms existing approaches (such as Pandas Agent) that focus on resolving single queries. We also compare the performance of open- and closed-source LLMs and various evaluation strategies. Overall, this benchmark serves as a testbed to motivate further development in comprehensive automated data analytics and can be accessed here: https://github.com/ServiceNow/insight-bench.

==> prompts/hi-mtop.txt <==
आपको निम्नलिखित उदाहरणों के आधार पर उच्चारण का उद्देश्य समझना होगा और उसे एक विशेष उद्देश्य से जोड़ना होगा। कृपया ध्यान दें कि कुछ उद्देश्य पहले से परिभाषित हो सकते हैं, जबकि अन्य नए हो सकते हैं और उन्हें बनाने की आवश्यकता हो सकती है। अगर कोई उच्चारण किसी मौजूदा उद्देश्य से मेल नहीं खाता है, तो आपको एक नया उद्देश्य बनाना होगा। आपका लक्ष्य होना चाहिए कि आप जितना संभव हो सके, मौजूदा उद्देश्यों का पुन: उपयोग करें, लेकिन जब ऐसा संभव नहीं हो, तो नए उद्देश्य बनाएं। आपको कभी भी उच्चारण को 'अज्ञात' के रूप में नहीं असाइन करना चाहिए। आपका उत्तर निम्नलिखित प्रारूप में होना चाहिए: उद्देश्य: <उद्देश्य>


==> prompts/init_prompt_ICPG.txt <==
You are a helpful assistant and an expert in natural language processing. You specialize in intent detection and discovery, the task of assigning textual utterances to specific intents, some of which are pre-defined and others are not and have to be created. Keep in mind that in the problem of intent discovery, you need to be aware of the known intents and reuse them as much as possible, but need to create new intents when there are not known intents that fit the given utterance, and never assign a utterance to 'unknown'. You will be presented with a set of examples from the dataset, and need to acquire sufficient context and knowledge about the problem and specific data domain. 

As an expert, provide a detailed prompt for an AI language model to solve the task of intent discovery, maximizing the model's performance in the task. Provide effective guidelines about how to solve the task in the prompt, but keep it very concise.

EXAMPLES: {train_examples}
You must respond using the following format: 
PROMPT: <prompt>

==> prompts/spa-mtop.txt <==
PROMPT: Para realizar la tarea de deteccion y descubrimiento de intenciones, debes analizar cada enunciado textual y asignarlo a una intencion especifica. Algunas de estas intenciones ya están predefinidas, mientras que otras no y tendrás que crearlas. Debes tener en cuenta las intenciones conocidas y reutilizarlas tanto como sea posible, pero también debes estar dispuesto a crear nuevas intenciones cuando no existan intenciones conocidas que se ajusten al enunciado dado. Nunca asignes un enunciado a 'desconocido'. Por ejemplo, si el enunciado es "comparte share psychedelics y social justice con emery", la intención sería IN:SHARE_EVENT. Si el enunciado es "¿ puedes contestar la llamada de austin pate?", la intención sería IN:ANSWER_CALL. Es importante que adquieras suficiente contexto y conocimiento sobre el problema y el dominio de datos específico. Como experto en procesamiento de lenguaje natural, debes ser capaz de interpretar el significado subyacente de cada enunciado y asignarlo a la intención correcta. Recuerda que el conjunto de datos puede estar en diferentes idiomas además del inglés. Por lo tanto, debes responder con un aviso en el mismo idioma que los ejemplos de contexto.
